Time scales in LISA

The LISA mission is a space interferometer aiming at the detection of gravitational waves in the [$10^{-4}$,$10^{-1}$] Hz frequency band. In order to reach the gravitational wave detection level, a Time Delay Interferometry (TDI) method must be applied to get rid of (most of) the laser frequency noise and optical bench noise. This TDI analysis is carried out in terms of the coordinate time corresponding to the Barycentric Coordinate Reference System (BCRS), TCB, whereas the data at each of the three LISA stations is recorded in terms of each station proper time. We provide here the required proper time versus BCRS time transformation. We show that the difference in rate of station proper time versus TCB is of the order of $5 10^{-8}$. The difference between station proper times and TCB exhibits an oscillatory trend with a maximum amplitude of about $10^{-3}$ s.

==> soumission.txt <==
Title:

Time scales in LISA.


Authors:

S. Pireaux (Observatoire de la Cote d'Azur, Department ARTEMIS, Grasse, France), 


Comments:

14 pages, 5 eps figures, 0 table, accepted in Classical and Quantum Gravity


Subj-class:

General Relativity, reference systems, time scales


Journal-ref:




Abstract: 


The LISA mission is a space interferometer aiming at the detection of
gravitational waves in the [$10^{-4}$,$10^{-1}$] Hz frequency band. In order
to reach the gravitational wave detection level, a Time Delay Interferometry
(TDI) method must be applied to get rid of (most of) the laser frequency
noise and optical bench noise. This TDI analysis is carried out in terms of
the coordinate time corresponding to the Barycentric Coordinate Reference
System (BCRS), TCB, whereas the data at each of the three LISA stations is
recorded in terms of each station proper time. We provide here the required
proper time versus BCRS time transformation.
We show that the difference in rate of station proper time versus TCB is of
the order of $5 10^{-8}$. The difference between station proper times
and TCB exhibits an oscillatory trend with a maximum amplitude of about 
$10^{-3}$ s.


